Exploiting a derivative discontinuity estimate for accurate $G_0W_0$ ionization potentials and electron affinities

The $GW$ approximation has become an important tool for predicting charged excitations of isolated molecules and condensed systems. Its popularity can be attributed to many factors, including a favorable scaling and relatively good accuracy. In practical applications, the $GW$ is often performed as a one-shot perturbation known as $G_0W_0$. Unfortunately, $G_0W_0$ suffers from a strong starting point dependence and is often not as accurate as one would need. Self-consistent $GW$ methodologies alleviate these problems but come with a marked increase in computational cost. In this manuscript, we propose the use of an estimate of the exchange-correlation derivative discontinuity to provide a remarkably good starting point for $G_0W_0$ calculations, yielding ionization potentials and electron affinities with eigenvalue self-consistent $GW$ quality at no additional cost. We assess the quality of the resulting methodology with the GW100 benchmark set and compare its advantages over other similar methods.

==> gw100.dat <==
CASID    ID     G0W0_NCAP evGW_NCAP G0W0_NCAPR evGW_NCAPR G0W0_PBE evGW_PBE
100-41-4.nw	     1   9.173	9.015	9.055	9.025	8.544	9.006
10028-15-6.nw	 2   13.382	13.215	13.099	13.218	11.985	13.241
10043-11-5.nw	 3   12.25	12.085	12.094	12.091	11.023	12.1
106-97-8.nw	     4   12.18	12.012	12.014	12.029	11.32	12.047
108-88-3.nw	     5   9.26	9.103	9.145	9.114	8.639	9.093
108-95-2.nw	     6   9.119	8.954	8.974	8.961	8.39	8.959
108-95-2v2.nw	 7   8.984	8.823	8.846	8.832	8.286	8.839
110-86-1.nw	     8   10.005	9.861	9.903	9.872	9.065	9.869
12184-80-4.nw	 9   11.649	11.484	11.504	11.491	10.808	11.511
12185-09-0.nw	10   10.634	10.496	10.571	10.505	10.173	10.505
12187-06-3.nw	11   7.94	7.907	7.937	7.915	7.666	7.914
12190-70-4.nw	12   9.959	9.639	9.452	9.647	7.527	9.666
124-38-9.nw 	13   14.318	14.141	14.103	14.146	13.27	14.178
1304-56-9.nw 	14   10.939	10.76	10.668	10.754	9.673	10.754
1309-48-4.nw 	15   9.149	8.835	8.764	8.824	6.699	8.783
13283-31-3.nw	16   13.768	13.632	13.628	13.642	12.869	13.649
1333-74-0.nw 	17   16.696	16.597	16.581	16.6	15.782	16.606
13768-60-0.nw	18   11.276	11.163	11.18	11.163	10.553	11.169
14452-59-6.nw	19   5.5	5.442	5.491	5.445	4.985	5.464
14868-53-2.nw	20   9.612	9.44	9.504	9.455	8.942	9.45
1590-87-0.nw 	21   10.992	10.841	10.883	10.856	10.31	10.843
1603-84-5.nw 	22   10.727	10.588	10.638	10.603	10.205	10.626
17108-85-9.nw	23   10.094	9.99	10.024	10.003	9.612	10.004
17739-47-8.nw	24   12.461	12.213	12.222	12.215	11.155	12.222
19287-45-7.nw	25   12.771	12.613	12.611	12.625	11.841	12.627
23878-46-8.nw	26   9.812	9.703	9.773	9.718	9.473	9.725
25681-79-2.nw	27   5.096	5.062	5.111	5.065	4.816	5.059
25681-80-5.nw	28   4.143	4.115	4.175	4.122	3.957	4.114
25681-81-6.nw	29   3.902	3.91	3.939	3.92	3.787	3.916
302-01-2.nw 	30   10.277	10.192	10.072	10.196	9.253	10.203
392-56-3.nw 	31   10.244	10.11	10.098	10.123	9.534	10.138
39297-86-4.nw	32   4.29	4.254	4.302	4.258	4.082	4.252
39297-88-6.nw	33   4.514	4.446	4.511	4.447	4.216	4.444
463-58-1.nw 	34   11.528	11.374	11.413	11.381	10.9	11.4
50-00-0.nw  	35   11.49	11.384	11.262	11.388	10.333	11.402
507-25-5.nw 	36   9.605	9.373	9.471	9.391	8.754	9.401
542-92-7.nw 	37   8.932	8.802	8.827	8.811	8.357	8.805
544-92-3.nw 	38   11.571	11.31	11.246	11.317	9.43	11.308
558-13-4.nw 	39   10.847	10.646	10.682	10.629	9.908	10.631
56-23-5.nw  	40   12.006	11.773	11.814	11.783	10.982	11.795
57-13-6.nw  	41   10.813	10.635	10.524	10.649	9.327	10.647
593-60-2.nw 	42   9.534	9.418	9.439	9.432	8.996	9.428
593-60-2v2.nw	43   10.135	9.998	10.023	10.012	9.498	10.008
593-66-8.nw 	44   9.502	9.358	9.406	9.373	8.925	9.383
60-29-7.nw  	45   10.532	10.354	10.283	10.366	9.325	10.364
62-53-3.nw  	46   8.423	8.252	8.276	8.258	7.666	8.266
629-20-9.nw 	47   8.643	8.51	8.538	8.52	8.07	8.51
630-08-0.nw 	48   14.651	14.479	14.463	14.482	13.591	14.489
64-17-5.nw  	49   11.384	11.241	11.131	11.242	10.152	11.261
64-18-6.nw  	50   12.1	11.953	11.84	11.96	10.726	11.973
65-71-4.nw  	51   9.494	9.323	9.345	9.332	8.733	9.344
66-22-8.nw  	52   9.923	9.735	9.767	9.742	9.11	9.749
67-56-1.nw  	53   11.728	11.614	11.485	11.623	10.553	11.633
71-30-7.nw  	54   9.287	9.075	9.102	9.082	8.314	9.081
71-43-2.nw  	55   9.576	9.402	9.301	9.516	9.478	9.461
73-24-5.nw  	56   8.714	8.53	8.577	8.541	8.006	8.541
73-40-5.nw  	57   8.383	8.221	8.252	8.229	7.726	8.22
74-82-8.nw  	58   14.865	14.724	14.707	14.733	13.923	14.727
74-84-0.nw  	59   13.223	13.09	13.068	13.099	12.368	13.103
74-85-1.nw  	60   10.915	10.799	10.819	10.802	10.315	10.801
74-86-2.nw  	61   11.734	11.603	11.619	11.609	11.007	11.605
74-90-8.nw  	62   14.07	13.92	13.934	13.931	13.222	13.94
74-98-6.nw  	63   12.629	12.472	12.463	12.48	11.753	12.487
7439-90-9.nw   	64   14.258	14.096	14.138	14.106	13.544	14.114
7440-01-9.nw   	65   21.924	21.902	21.612	21.909	20.337	21.933
7440-37-1.nw   	66   15.968	15.812	15.813	15.808	15.097	15.815
7440-59-7.nw    67   24.734	24.653	24.506	24.647	23.375	24.681
7440-63-3.nw   	68   12.465	12.294	12.377	12.308	11.914	12.303
7446-09-5.nw    69   12.872	12.702	12.669	12.707	11.842	12.711
75-01-4.nw  	70   10.402	10.27	10.286	10.28	9.765	10.282
75-02-5.nw  	71   10.859	10.763	10.738	10.766	10.202	10.777
75-07-0.nw  	72   10.863	10.722	10.613	10.729	9.547	10.719
75-15-0.nw  	73   10.305	10.144	10.209	10.15	9.738	10.158
75-19-4.nw  	74   11.347	11.199	11.198	11.201	10.568	11.203
75-73-0.nw  	75   16.895	16.726	16.57	16.744	15.376	16.794
7553-56-2.nw	76   9.684	9.486	9.583	9.507	9.096	9.519
7580-67-8.nw	77   8.476	8.269	8.285	8.278	6.559	8.316
7647-01-0.nw	78   13.02	12.871	12.88	12.875	12.205	12.871
7647-14-5.nw	79   9.635	9.444	9.445	9.449	8.131	9.502
7664-39-3.nw	80   16.73	16.667	16.428	16.673	15.193	16.677
7664-41-7.nw	81   11.379	11.262	11.17	11.265	10.203	11.254
7693-26-7.nw	82   6.748	6.469	6.534	6.478	4.872	6.529
7722-84-1.nw	83   12.212	12.153	11.944	12.154	10.956	12.166
7726-95-6.nw	84   10.918	10.749	10.79	10.769	10.217	10.772
7727-37-9.nw	85   16.138	15.971	15.898	15.97	14.922	15.981
7732-18-5.nw	86   13.226	13.135	12.966	13.14	11.874	13.133
7758-02-3.nw	87   8.653	8.496	8.499	8.509	7.393	8.548
7782-41-4.nw	88   16.398	16.36	16.084	16.367	14.935	16.397
7782-50-5.nw	89   11.866	11.706	11.715	11.714	11.091	11.724
7782-65-2.nw	90   12.857	12.688	12.725	12.703	12.007	12.717
7782-79-8.nw	91   11.133	10.987	10.99	10.987	10.406	11.011
7783-06-4.nw	92   10.674	10.556	10.559	10.556	9.969	10.552
7783-40-6.nw	93   14.517	14.37	14.151	14.385	12.385	14.406
7783-60-0.nw	94   13.112	12.993	12.907	13.003	12.137	13.036
7783-63-3.nw	95   16.156	15.846	15.741	15.847	13.928	15.883
7784-18-1.nw	96   16.095	15.923	15.744	15.927	14.28	15.934
7784-23-8.nw	97   10.136	9.906	10.002	9.92	9.274	9.938
7784-42-1.nw	98   10.637	10.523	10.558	10.537	10.109	10.536
7786-30-3.nw	99   12.178	11.957	11.992	11.965	10.984	11.97
7789-24-4.nw	100  12.122	12.025	11.763	12.041	10.003	12.069
7803-51-2.nw	101  10.851	10.728	10.758	10.739	10.23	10.731
7803-62-5.nw	102  13.254	13.08	13.107	13.09	12.301	13.102

==> gw100_ip_diff.dat <==
NCAP	NCAPR	PBE
0.158	0.03	-0.462
0.167	-0.119	-1.256
0.165	0.003	-1.077
0.168	-0.015	-0.727
0.157	0.031	-0.454
0.165	0.013	-0.569
0.161	0.014	-0.553
0.144	0.031	-0.804
0.165	0.013	-0.703
0.138	0.066	-0.332
0.033	0.022	-0.248
0.32	-0.195	-2.139
0.177	-0.043	-0.908
0.179	-0.086	-1.081
0.314	-0.06	-2.084
0.136	-0.014	-0.78
0.099	-0.019	-0.824
0.113	0.017	-0.616
0.058	0.046	-0.479
0.172	0.049	-0.508
0.151	0.027	-0.533
0.139	0.035	-0.421
0.104	0.021	-0.392
0.248	0.007	-1.067
0.158	-0.014	-0.786
0.109	0.055	-0.252
0.034	0.046	-0.243
0.028	0.053	-0.157
-0.008	0.019	-0.129
0.085	-0.124	-0.95
0.134	-0.025	-0.604
0.036	0.044	-0.17
0.068	0.064	-0.228
0.154	0.032	-0.5
0.106	-0.126	-1.069
0.232	0.08	-0.647
0.13	0.016	-0.448
0.261	-0.071	-1.878
0.201	0.053	-0.723
0.233	0.031	-0.813
0.178	-0.125	-1.32
0.116	0.007	-0.432
0.137	0.011	-0.51
0.144	0.033	-0.458
0.178	-0.083	-1.039
0.171	0.018	-0.6
0.133	0.018	-0.44
0.172	-0.019	-0.898
0.143	-0.111	-1.109
0.147	-0.12	-1.247
0.171	0.013	-0.611
0.188	0.025	-0.639
0.114	-0.138	-1.08
0.212	0.02	-0.767
0.174	-0.215	0.017
0.184	0.036	-0.535
0.162	0.023	-0.494
0.141	-0.026	-0.804
0.133	-0.031	-0.735
0.116	0.017	-0.486
0.131	0.01	-0.598
0.15	0.003	-0.718
0.157	-0.017	-0.734
0.162	0.032	-0.57
0.022	-0.297	-1.596
0.156	0.005	-0.718
0.081	-0.141	-1.306
0.171	0.069	-0.389
0.17	-0.038	-0.869
0.132	0.006	-0.517
0.096	-0.028	-0.575
0.141	-0.116	-1.172
0.161	0.059	-0.42
0.148	-0.003	-0.635
0.169	-0.174	-1.418
0.198	0.076	-0.423
0.207	0.007	-1.757
0.149	0.005	-0.666
0.191	-0.004	-1.371
0.063	-0.245	-1.484
0.117	-0.095	-1.051
0.279	0.056	-1.657
0.059	-0.21	-1.21
0.169	0.021	-0.555
0.167	-0.072	-1.059
0.091	-0.174	-1.259
0.157	-0.01	-1.155
0.038	-0.283	-1.462
0.16	0.001	-0.633
0.169	0.022	-0.71
0.146	0.003	-0.605
0.118	0.003	-0.583
0.147	-0.234	-2.021
0.119	-0.096	-0.899
0.31	-0.106	-1.955
0.172	-0.183	-1.654
0.23	0.082	-0.664
0.114	0.021	-0.427
0.221	0.027	-0.986
0.097	-0.278	-2.066
0.123	0.019	-0.501
0.174	0.017	-0.801

==> gw100_lumo.dat <==
ID NCAP    NCAPR
 1  -0.083	-0.067
 2  -0.084	-0.065
 3  -0.036	-0.025
 4  -0.382	-0.293
 5  -0.054	-0.034
 6  -0.057	-0.033
 7  -0.055	-0.029
 8  -0.065	-0.032
 9  -0.041	-0.023
10  -0.050	-0.023
11  -0.123	-0.090
12  -0.106	-0.072
13  -0.341	-0.274
14   0.002	0.019
15  -0.006	 0.000
16  -0.137	-0.104
17  -0.225	-0.189
18  -0.108	-0.088
19  -0.043	-0.039
20  -0.101	-0.077
21  -0.414	-0.381
22  -0.067	-0.043
23  -0.147	-0.112
24  -0.064	-0.051
25  -0.096	-0.070
26  -0.065	-0.027
27  -0.028	-0.023
28  -0.048	-0.027
29  -0.048	-0.042
30  -0.390	-0.301
31  -0.097	-0.079
32  -0.039	-0.030
33  -0.036	-0.024
34  -0.062	-0.034
35  -0.105	-0.082
36  -0.053	-0.018
37  -0.072	-0.046
38  -0.180	-0.138
39  -0.071	-0.037
40  -0.089	-0.056
41  -0.384	-0.293
42  -0.099	-0.068
43  -0.102	-0.066
44  -0.120	-0.082
45  -0.407	-0.306
46  -0.061	-0.030
47  -0.056	-0.030
48  -0.061	-0.044
49  -0.471	-0.361
50  -0.479	-0.372
51  -0.063	-0.032
52  -0.070	-0.042
53  -0.501	-0.379
54  -0.065	-0.038
55  -0.102	-0.029
56  -0.077	-0.051
57  -0.240	-0.215
58  -0.312	-0.234
59  -0.353	-0.266
60  -0.332	-0.252
61  -0.223	-0.161
62  -0.923	-0.672
63  -0.366	-0.280
64  -0.079	-0.060
65  -0.091	-0.074
66  -0.089	-0.074
67  -0.089	-0.071
68  -0.042	-0.015
69  -0.070	-0.043
70  -0.112	-0.078
71  -0.437	-0.322
72  -0.097	-0.065
73  -0.062	-0.043
74  -0.415	-0.310
75  -1.024	-0.939
76  -0.071	-0.048
77  -0.053	-0.007
78  -0.515	-0.412
79  -0.040	-0.012
80  -0.559	-0.427
81  -0.291	-0.220
82  -0.082	-0.066
83  -0.420	-0.328
84  -0.081	-0.044
85  -0.078	-0.055
86  -0.395	-0.302
87  -0.337	-0.220
88  -0.089	-0.077
89  -0.079	-0.053
90  -0.432	-0.338
91  -0.241	-0.213
92  -0.374	-0.291
93  -0.207	-0.158
94  -0.134	-0.099
95  -0.073	-0.049
96  -0.219	-0.169
97   0.037	0.067
98  -0.323	-0.254
99  -0.147	-0.106
100 -0.021	 0.028
101 -0.306	-0.240
102 -0.399	-0.304

==> gw100_lumo_diff.dat <==
NCAP    NCAPR   PBE
-0.096	-0.010	0.356
 0.044	0.026	0.183
-0.038	 0.014	0.529
-0.091	-0.034	0.201
-0.095	-0.014	0.369
-0.065	 0.001	0.346
-0.066	 0.000	0.357
-0.055	 0.000	0.357
-0.062	 0.038	0.542
-0.021	 0.027	0.354
-0.067	-0.007	0.332
-0.058	 0.008	0.273
-0.062	 0.005	0.260
-0.040	 0.020	0.718
 0.031	0.036	0.223
-0.114	 0.001	0.513
-0.009	 0.001	0.090
-0.051	 0.043	0.496
-0.109	-0.022	0.500
-0.145	-0.036	0.431
-0.100	 0.033	0.287
-0.038	 0.029	0.463
-0.064	 0.003	0.352
-0.029	 0.034	0.365
-0.136	-0.029	0.438
-0.022	 0.004	0.274
-0.076	-0.012	0.387
-0.048	 0.006	0.409
-0.112	-0.048	0.338
-0.029	 0.012	0.189
-0.029	 0.037	0.340
-0.113	-0.024	0.492
-0.172	-0.075	0.458
-0.029	 0.029	0.426
-0.014	 0.067	0.478
-0.059	 0.003	0.390
-0.041	 0.021	0.358
-0.064	 0.013	0.542
-0.071	 0.008	0.436
-0.065	 0.032	0.525
 0.000	0.001	0.220
 0.001	0.032	0.381
-0.047	 0.029	0.454
-0.058	 0.015	0.411
-0.061	-0.012	0.203
-0.057	 0.050	0.362
-0.049	 0.013	0.361
-0.053	 0.032	0.515
-0.053	-0.002	0.198
-0.047	 0.005	0.209
-0.055	 0.003	0.381
-0.043	 0.016	0.383
-0.042	 0.000	0.175
-0.050	 0.010	0.374
-0.073	-0.001	0.382
-0.051	 0.014	0.391
-0.053	 0.021	0.305
-0.064	-0.026	0.138
-0.073	-0.027	0.171
-0.057	-0.011	0.177
-0.034	-0.006	0.142
-0.075	-0.016	0.185
-0.085	-0.033	0.184
 0.002	0.016	0.092
 0.000	0.004	0.033
 0.000	0.015	0.067
 0.000	0.002	0.037
-0.037	 0.010	0.284
 0.002	0.024	0.273
-0.038	 0.034	0.416
-0.048	-0.001	0.174
 0.000	0.057	0.532
-0.028	 0.021	0.313
-0.073	-0.024	0.187
-0.061	 0.001	0.104
 0.003	0.051	0.298
-0.025	-0.003	0.188
-0.037	 0.022	0.274
-0.021	 0.001	0.199
-0.023	 0.002	0.116
-0.030	 0.000	0.150
-0.009	 0.017	0.243
-0.023	 0.020	0.170
-0.003	 0.033	0.303
-0.049	 0.030	0.464
-0.026	 0.004	0.138
-0.025	 0.003	0.190
 0.035	0.111	0.537
 0.002	0.065	0.406
-0.085	-0.029	0.216
-0.014	 0.048	0.309
-0.032	 0.020	0.228
-0.026	 0.004	0.212
-0.021	 0.051	0.423
-0.047	 0.171	1.285
-0.058	-0.001	0.297
-0.093	-0.009	0.481
-0.053	-0.001	0.203
-0.057	 0.002	0.334
-0.014	 0.000	0.093
-0.051	 0.001	0.205
-0.079	-0.027	0.200
